Size and Shape Constraints of (486958) Arrokoth from Stellar Occultations

We present the results from four stellar occultations by (486958) Arrokoth, the flyby target of the New Horizons extended mission. Three of the four efforts led to positive detections of the body, and all constrained the presence of rings and other debris, finding none. Twenty-five mobile stations were deployed for 2017 June 3 and augmented by fixed telescopes. There were no positive detections from this effort. The event on 2017 July 10 was observed by SOFIA with one very short chord. Twenty-four deployed stations on 2017 July 17 resulted in five chords that clearly showed a complicated shape consistent with a contact binary with rough dimensions of 20 by 30 km for the overall outline. A visible albedo of 10% was derived from these data. Twenty-two systems were deployed for the fourth event on 2018 Aug 4 and resulted in two chords. The combination of the occultation data and the flyby results provides a significant refinement of the rotation period, now estimated to be 15.9380 $\pm$ 0.0005 hours. The occultation data also provided high-precision astrometric constraints on the position of the object that were crucial for supporting the navigation for the New Horizons flyby. This work demonstrates an effective method for obtaining detailed size and shape information and probing for rings and dust on distant Kuiper Belt objects as well as being an important source of positional data that can aid in spacecraft navigation that is particularly useful for small and distant bodies.

==> 2018auth_20191215.tsv <==
Timestamp	Email Address	Pub order	Name	Which part of the August 4, 2018 campaign did you partake in? 	Specify any role that you may have played in logistics outside of observing for the campaign (one sentence, leave blank if none).	How would you like to be named in the paper(s)?	How would you like your name to be printed in the acknowledgments?	Last name (s)	First name	Middle name(s)/initial	Institution name (1)	Institution address (1)	Institution name (2)	Institution address (2)	If you have more than two institutions, list the names and addresses of any additional institutions here.	I understand that as a co-author, I will be included in an email list for future discussions regarding the paper.  I will respond to relevant queries for components of the paper that apply to me and will be an active participant in the paper writing process. 	ORCID ID
12/11/2018 16:44:46	david.baratoux@ird.fr	6	David Baratoux	Senegal	Bringing into contact Marc Buie with key collaborators   in Senegal, fund raising for the participation of one Senegale PhD student in Astronomy and for the French participation	I would like to be a co-author (and agree to take an active part in the manuscript process).		Baratoux	David		G\'eosciences Environnement Toulouse, UMR5563 CNRS, IRD and University of Toulouse	14 Avenue Edouard Belin, 31400, Toulouse, France				I agree	
12/15/2018 8:56:46	maramkaire@gmail.com	6	Maram KAIRE 	Senegal	Technical Coordinator Sénégal 	I would like to be a co-author (and agree to take an active part in the manuscript process).		Kaire	Maram		MESRI	All\'ees Papa Gueye Fall Dakar, S\'en\'egal	ASPA	15, nord Foire Dakar, S\'en\'egal		I agree	
12/11/2018 16:21:59	rodleiva@boulder.swri.edu	6	Rodrigo Leiva	Colombia	Coordination of Colombian teams.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Leiva	Rodrigo		Southwest Research Institute	1050 Walnut St., Suite 300, Boulder, CO 80302 USA				Option 1	[0000-0002-6477-1360]
12/12/2018 3:55:48	francois.colas@imcce.fr	7	Fran\c{c}ois Colas	Senegal	Manager of the french team, selecting observers, etc..	I would like to be a co-author (and agree to take an active part in the manuscript process).		Colas	Fran\c{c}ois		IMCCE, Observatoire de Paris	77 av. Denfert-Rochereau, 75014, Paris, France	PSL Research University, CNRS, Sorbonne Universit\'e	UPMC Univ. Paris 6, France		I agree	
12/15/2018 9:28:03	baidydemba@yahoo.fr	7	Ba\"idy Demba Diop	Senegal	I worked with Romuald Ballet (France) and Hane (NASA). I have manipulate on the coaching of Hane	I would like to be a co-author (and agree to take an active part in the manuscript process).		Diop	Ba\"idy	Demba	Direction de la Formation et de la Communication	DFC/MEN Mermoz pyrotechnie Dakar, S\'en\'egal				I agree	
12/17/2018 12:42:55	joseph.samaniego@colorado.edu	7	Joseph I Samaniego	Senegal	Safety and Medical Director 	I would like to be a co-author (and agree to take an active part in the manuscript process).		Samaniego	Joseph	I	University of Colorado - Boulder	2000 Colorado Ave Boulder, CO 80309-0390 USA				I agree	
2/20/2019 14:55:11	Mauricio.arango@parqueexplora.org	10	Mauricio Arango P\e'rez	Colombia		I would like to be a co-author (and agree to take an active part in the manuscript process).		Arango P\'erez	Mauricio	E	Universidad de Antioquia	Calle 70 No. 52 - 21, Medell\'in, Colombia				I agree	
12/15/2018 13:04:24	abdoulaye.bakoto@gmail.com	10	Abdoulaye Ba	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		B\^a	Abdoulaye		Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
12/11/2018 15:58:18	ballet.romuald@gmail.com	10	Romuald Ballet	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Ballet	Romuald		ENSTA Bretagne	2 Rue Fran\c{c}ois Verny, 29200. Brest, France	Sopra-Steria Infrastructure and Security Services	1 avenue du G\'en\'eral Juin, 92360, Meudon, France		Option 1	
12/15/2018 9:06:09	cheikhtidiane.bop@ucad.edu.sn	10	Cheikh Tidiane Bop	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Bop	Cheikh	Tidiane	Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
2/20/2019 16:16:30	joelhcch@astro.unam.mx	10	Joel Castro	Colombia	I participated in the preparation, gathering people and equipment in Colombia and México, I also supported the training and was part of the observation team in  the observatory of LA LOMA in San Vicente Colombia, unfortunately a big storm stroke that night, so was impossible to observe ... :-(	I would like to be a co-author (and agree to take an active part in the manuscript process).		Castro-Chac\'on	J. H.		CONACYT - Instituto de Astronom\'ia, Universidad Nacional Aut\'onoma de M\'exico	 Km. 107 Carretera Tijuana-Ensenada, Ensenada Baja California, M\'exico. C.P. 22860				I agree	
3/18/2019 17:37:52	director@colegiomaslow.edu.co	10	Alfonso Javier Caycedo Desprez	Colombia	My role was logistical support. Owner of the 14-inch telescope, transport vehicles. Contact with local authorities to obtain permits. Contribution of necessary technology. I am the Director of the Astronomical Observatory of the Abraham Maslow School.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Caycedo Desprez	Alfonso		Colegio Abraham Maslow	Calle 1C \#5 - 03 Ch\'ia, Colombia				I agree	
3/18/2019 17:41:15	nicocay@hotmail.com	10	Nicol\'as Caycedo Guerra	Colombia	My role was logistical support.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Caycedo Guerra	Nicol\'as		Colegio Abraham Maslow	Calle 1C \#5 - 03 Ch\'ia, Colombia				I agree	
12/13/2018 5:20:14	jl.dauvergne@cieletespace.fr	10	Jean-Luc Dauvergne	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Dauvergne	Jean-Luc		Association Fran\c{c}aise d'Astronomie	17, Rue Emile Deutsch de la Meurthe, 75014 Paris, France				I agree	
12/13/2018 5:12:10	josselin.desmars@obspm.fr	10	Josselin Desmars	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Desmars	Josselin		LESIA, Observatoire de Paris, Universit\'e PSL, CNRS, Sorbonne Universit\'e, Univ. Paris Diderot, Sorbonne Paris Cit\'e	5 place Jules Janssen, 92195 Meudon, France 				I agree	
2/22/2019 7:44:49	abdoulahat.dieng@ucad.edu.sn	10	Abdou Lahat Dieng	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Dieng	Abdou Lahat 		Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
4/9/2019 5:21:53	diarra.dieng@partner.kit.edu	10	 DIENG	Senegal	Observing Stations T24	I would like to be a co-author (and agree to take an active part in the manuscript process).		Dieng	Mame	Diarra Bousso	Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 	Karlsruhe Institute of Technology Institute for Meteorology and Climate Research Atmospheric Environmental Research Division (IMK-IFU)	Campus Alpin Kreuzeckbahnstrasse 19 82467 Garmish-Partenkirchen, Germany		I agree	
12/17/2018 19:04:11	omarodiouff@gmail.com	10	Omar Diouf	Senegal	I make translation for the driver and the 2 other in my team and make indication at my team number 3 on the road	I would like to be a co-author (and agree to take an active part in the manuscript process).		Diouf	Omar		ASPA	15, nord Foire Dakar, S\'en\'egal				I agree	
1/7/2019 6:32:11	seraphin.dorego@isra.sn	10	Gualbert Seraphin Dorego	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Dorego	Gualbert S\'eraphin		Institut S\'en\'egalais de Recherches Agricoles	Direction G\'en\'erale : Bel-Air, Route des Hydrocarbures  BP : 3120, Dakar, S\'en\'egal	Centre Nationale de Recherches Agronomiques	 CNRA (ISRA) Bambey BP 53 Bambey, S\'en\'egal		I agree	
4/26/2019 20:12:04	pme5vc@virginia.edu	10	Patrick Edwards	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Edwards	Patrick		University of Virginia, Department of Astronomy	P. O. Box 400325,  Charlottesville, VA 22904				I agree	
12/15/2018 14:21:52	gayane.faye@gmail.com	10	Gayane Faye	Senegal	Oculration team 33	I would like to be a co-author (and agree to take an active part in the manuscript process).		Faye	Gayane		Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
12/17/2018 10:44:40	mactar.faye@uadb.edu.sn	10	Mactar Faye	Senegal	I participated in the validation meetings of 21 primary observation sites and 21 secondary sites.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Faye	Mactar		Universit\'e Alioune DIOP de Bambey	BP 30, Bambey, S\'en\'egal				I agree	
2/21/2019 21:44:14	julian.galvezs@udea.edu.co	10	Julian G\'alvez Serna	Colombia	Telescope Operator ITM	I would like to be a co-author (and agree to take an active part in the manuscript process).		Galvez Serna	Juli\'an		Universidad de Antioquia	Calle 70 No. 52 - 21, Medell\'in, Colombia	Observatorio Astron\'omico	Instituto Tecnol\'ogico Metropolitano, Calle 54 A \#30-01, Medell\'in, Antioquia, Colombia		I agree	
2/23/2019 20:55:18	giovagonzalezm@gmail.com	10	Giovanni Francisco Gonz\'alez Murillo	Colombia	Participation with the 14-inch celestron equatorial telescope of the school observatory, equipment transfer, logistics and location at the observation site.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Gonz\'alez Murillo	Giovanni 	Francisco	Colegio Abraham Maslow	Calle 1C \#5 - 03 Ch\'ia, Colombia				I agree	[0000-0002-0349-0880]
12/18/2018 21:51:54	mgrusin@gmail.com	10	Mike Grusin	Senegal	Troubleshooting	I would like to be a co-author (and agree to take an active part in the manuscript process).		Grusin	Michael	D.	SparkFun Electronics	6333 Dry Creek Pkwy. Niwot CO 80503 USA				I agree	
2/23/2019 0:08:43	raul.joya@usa.edu.co	10	Raul Joya	Colombia	I offered my services through Mexico to collaborate in the temporary importation of instruments to Colombia	I would like to be a co-author (and agree to take an active part in the manuscript process).		Joya	Raul		Universidad Sergio Arboleda	Calle 74 \# 14-14 - Bogot\'a, Colombia				I agree	
12/15/2018 13:06:06	john.m.keller@colorado.edu	10	John Keller	Senegal	Helped with loading scopes to ship to Senegal	I would like to be a co-author (and agree to take an active part in the manuscript process).		Keller	John	M.	University of Colorado - Boulder	2000 Colorado Ave Boulder, CO 80309-0390 USA				I agree	
2/24/2019 11:07:12	leksamz@utp.edu.co	10	Luis Eduardo Salazar Manzano	Colombia	Deployment strategy planning and evaluation of the observational conditions	I would like to be a co-author (and agree to take an active part in the manuscript process).		Manzano	Luis	E.	Astronomical Observatory, Technological University of Pereira	Cr 27 \#10-02 Barrio \'Alamos, Pereira, Colombia, AA 97				I agree	
12/15/2018 14:35:21	samsylla@gmail.com	10	Salma Sylla Mbaye	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Mbaye	Salma	Sylla	Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
12/25/2018 23:54:04	modou2812.mbaye@ucad.edu.sn	10	Modou Mbaye 	Senegal	Setting up the telescope for observation and Data acquisition 	I would like to be a co-author (and agree to take an active part in the manuscript process).		Mbaye 	Modou 		Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
2/21/2019 22:13:45	fmoreno@campestre.edu.co	10	Freddy Moreno	Colombia		I would like to be a co-author (and agree to take an active part in the manuscript process).		Moreno	Freddy		Colegio Gimnasio Campestre	Calle 165 No 8 A-50 Bogot\'a, Colombia				I agree	
2/22/2019 15:35:21	diene.ndiaye@ugb.edu.sn	10	Diene Ndiaye	Senegal	I have succesfully participate in the positioning of the telescops, observation and exchanges between collaborators.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Ndaiye	Diene		Universit\'e Gaston Berger	BP 234, Saint-Louis, S\'en\'egal				I agree	
12/15/2018 8:41:25	mapathe.ndiaye@univ-thies.sn	10	Mapathe Ndiaye	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Ndiaye	Mapathe		University of Thies, UFR Sciences de l'Ing\'enieur	BP 967 A Thi\`es, S\'en\'egal				I agree	
2/20/2019 14:41:00	telescopiosmedellin@gmail.com	10	Victor Jonathan Ospina Moreno	Colombia	Estuve a cargo del telescopios de San Vicente Ferrer (Laloma) y encargado de reconocimiento del campo estrellado 	I would like to be a co-author (and agree to take an active part in the manuscript process).		Ospina Moreno	Victor	Jonathan 	Telescopios Medell\'in, Corporaci\'on de Astrofotograf\'ia de Medell\'in y Oriente	 Calle 42\# 108a - 215, Medell\'in, Colombia				I agree	
2/20/2019 15:41:53	gapinzon@unal.edu.co	10	Giovanni Pinz\'on	Colombia	Astronomer	I would like to be a co-author (and agree to take an active part in the manuscript process).		Pinz\'on	Giovanni		Observatorio Astron\'omico Nacional, Universidad Nacional de Colombia	Carrera 45 \# 26-85, Bogot\'a, Colombia				I agree	
2/21/2019 18:27:23	equintero@utp.edu.co	10	Edwin A. Quintero	Colombia	Deployment strategy planning, evaluation of the observational conditions, and participation with observation instruments in the campaign in Colombia	I would like to be a co-author (and agree to take an active part in the manuscript process).		Quintero	Edwin	A	Astronomical Observatory, Technological University of Pereira	Cr 27 \#10-02 Barrio \'Alamos, Pereira, Colombia, AA 97				I agree	
4/8/2019 13:03:14	maurey@astro.unam.mx	10	Mauricio Reyes-Ruiz	Colombia	Financial and logistics support of mexican astronomers participating in campaign	I would like to be a co-author (and agree to take an active part in the manuscript process).		Reyes-Ruiz	Mauricio		Universidad Nacional Aut\'onoma de M\'exico	Instituto de Astronom\'ia, Ensenada, M\'exico				I agree	
12/15/2018 14:25:37	julien@boulder.swri.edu	10	Julien Salmon	Senegal	Truck rental (and some French translation)	I would like to be a co-author (and agree to take an active part in the manuscript process).		Salmon	Julien		Southwest Research Institute	1050 Walnut St., Suite 300, Boulder, CO 80302 USA				I agree	
2/23/2019 20:26:55	karina.sepulveda@colegiomaslow.edu.co	10	Diana Karina Sep\'ulveda Ni\~no	Colombia	Participation with the 14-inch celestron equatorial telescope of the school observatory, equipment transfer, logistics and location at the observation site.	I would like to be a co-author (and agree to take an active part in the manuscript process).		Sep\'ulveda Ni\~no	Diana 	Karina	Colegio Abraham Maslow	Calle 1C \#5 - 03 Ch\'ia, Colombia				I agree	
2/21/2019 22:14:27	jsilva@astro.unam.mx	10	Jos\'e Sergio Silva Cabrera	Colombia		I would like to be a co-author (and agree to take an active part in the manuscript process).		Silva	Jos\'e	S.	CONACYT - Instituto de Astronom\'ia, Universidad Nacional Aut\'onoma de M\'exico	 Km. 107 Carretera Tijuana-Ensenada, Ensenada Baja California, M\'exico. C.P. 22860				I agree	
2/22/2019 17:08:57	ftamayo100cia@gmail.com	10	Francisco Javier Tamayo Amaya	Colombia	Colaboré con 4 cámaras rápidas, y con la observación	I would like to be a co-author (and agree to take an active part in the manuscript process).		Tamayo	Francisco	J.	Universidad Aut\'onoma de Nuevo Le\'on	Pedro de Alba s/n, San Nicol\'as de Los Garza, Nuevo Le\'on, M\'exico				I agree	
2/20/2019 14:09:46	andrestorres@itm.edu.co	10	Andres D. Torres C.	Colombia	Leader of the ITM astronomical observatory, provide spaces, observation equipment and participate in observation from the city of Medellin - Colombia	I would like to be a co-author (and agree to take an active part in the manuscript process).		Torres Ca\~nas	Andr\'es	David	Observatorio Astron\'omico	Instituto Tecnol\'ogico Metropolitano, Calle 54 A \#30-01, Medell\'in, Antioquia, Colombia				I agree	
12/15/2018 13:41:22	labaly.toure@ugb.edu.sn	10	Labaly Toure	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Toure	Labaly		Universit\'e Gaston Berger	BP 234, Saint-Louis, S\'en\'egal	Geomatica	Dakar, S\'en\'egal		I agree	
12/15/2018 12:17:12	alassane2.traore@ucad.edu.sn	10	Alassane Traore	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Traore	Alassane		Universit\'e Cheikh Anta Diop	Dakar-Fann S\'en\'egal 				I agree	
12/15/2018 10:35:43	astrojaketurner@gmail.com	10	Jake D. Turner	Senegal		I would like to be a co-author (and agree to take an active part in the manuscript process).		Turner	Jake	D	University of Virginia, Department of Astronomy	P. O. Box 400325,  Charlottesville, VA 22904 USA	Cornell University 	Department of Astronomy, Ithaca, NY 14853 USA		I agree	
2/20/2019 17:58:44	svanegasp@unal.edu.co	10	Santiago Vanegas Pinzon	Colombia	CCD, pendrive and Aladin Software responsible at  I56-57	I would like to be a co-author (and agree to take an active part in the manuscript process).		Vanegas	Santiago		Observatorio Astron\'omico Nacional, Universidad Nacional de Colombia	Carrera 45 \# 26-85, Bogot\'a, Colombia				I agree	
2/21/2019 6:10:49	jorge.zuluaga@udea.edu.co	10	Jorge I. Zuluaga	Colombia	Coordinator one of the teams in Medellín	I would like to be a co-author (and agree to take an active part in the manuscript process).		Zuluaga	Jorge	I.	Universidad de Antioquia	Calle 70 No. 52 - 21, Medell\'in, Colombia				I agree	
5/21/2019 18:18:02	bkeeney@gmail.com	99	Ousmane Bathiery	Senegal		Mention my name in the acknowledgments.	Ousmane Bathiery	Bathiery									
2/14/2019 2:55:32	cyril.birnbaum@universcience.fr	99	Cyril Birnbaum	Senegal		Mention my name in the acknowledgments.	Cyril Birnbaum	Birnbaum									
12/15/2018 10:41:49	moussacamara77@outlook.com	99	Moussa Camara	Senegal		Mention my name in the acknowledgments.	Moussa Camara	Camara									
2/20/2019 20:11:50	es.ti.war@hotmail.com	99	Jhon Estiwar Rodr\'iguez Correa	Colombia	Logistic, transport and guide in San Vicente de la Loma Observatory (Antioquia-Colombia)	Mention my name in the acknowledgments.	Jhon Estiwar Rodr\'iguez Correa	Correa									
2/20/2019 14:43:56	konus9@hotmail.com	99	Deiby Alejandro Garcia Correa	Colombia	Logistic, transport and guide in San Vicente de la Loma Observatory (Antioquia-Colombia)	Mention my name in the acknowledgments.	Deiby Alejandro Garcia	Garcia									
2/25/2019 8:48:45	marino.hgs@gmail.com	99	Marino Hernando Guar\'in Sep\'ulveda	Colombia	Colaboré especialmente en la parte intermedia del proyecto con el estudio de los mejores sitios para instalar las estaciones de trabajo (I collaborated especially in the middle part of the project with the study of the best sites to install work stations)	Mention my name in the acknowledgments.	Marino Hernando Guar\'in Sep\'ulveda	Guarin									
12/17/2018 2:47:42	julesg84@gmail.com	99	Soulemane Gueye	Senegal		Mention my name in the acknowledgments.	Souleymane Gueye	Gueye									
5/21/2019 18:17:19	bkeeney@gmail.com	99	Ibrahima Gueye	Senegal		Mention my name in the acknowledgments.	Ibrahima Gueye	Gueye									
12/14/2018 11:38:56	legault@club-internet.fr	99	Thierry Legault	Senegal		Mention my name in the acknowledgments.	Thierry Legault	Legault									
2/20/2019 14:14:36	afmolinam@unal.edu.co	99	Andres Molina	Colombia		Mention my name in the acknowledgments.	Andr\'es Molina	Molina									
12/15/2018 10:28:48	knowicki@boulder.swri.edu	99	Keith Nowicki	Colombia		Mention my name in the acknowledgments.	Keith Nowicki	Nowicki									
2/20/2019 14:43:46	observatorioitm@itm.edu.co	99	Luis Fernando Ocampo Ochoa	Colombia	Assistance on optical setup	Mention my name in the acknowledgments.	Luis Ocampo	Ocampo									
2/22/2019 0:11:36	astromail@astroexplor.org	99	Charles Triana Ortiz	Colombia	Planning and observation	Mention my name in the acknowledgments.	Charles Triana Ortiz	Ortiz									
4/14/2019 17:11:01	avicini@greenerconsultores.com	99	Alfonso Vicini	Colombia		Mention my name in the acknowledgments.	Alfonso Vicini Parra	Parra									
2/26/2019 0:01:00	mauricio31415@yahoo.es	99	Juan Mauricio Gaviria Posada	Colombia	Technical preparation of the Loma telescope, find the target area with successful tests a day prior to the event under the direction of team leader Joel Castro.	Mention my name in the acknowledgments.	Mauricio Gaviria Posada	Posada									
12/17/2018 13:09:38	ibsmith@psi.edu	99	Isaac Smith	Senegal	Lodging (kind of)	Mention my name in the acknowledgments.	Isaac B. Smith	Smith									
12/16/2018 9:25:17	lattabara.sow@uadb.edu.sn	99	Papa Lat Tabara Sow	Senegal		Mention my name in the acknowledgments.	Papa Lat Tabara Sow 	Sow									
2/22/2019 15:05:14	ejtt1010@gmail.com	99	Enrique Torres	Colombia		Mention my name in the acknowledgments.	Enrique Torres	Torres									
12/17/2018 9:47:58	susan_tower@hotmail.com	99	Susan Tower	Senegal		Mention my name in the acknowledgments.	Susan C. Tower	Tower									
2/20/2019 20:04:48	lamxinwuc@gmail.com	99	Lam Wu	Colombia	Logistic, transport and guide in San Vicente de la Loma Observatory (Antioquia-Colombia)	Mention my name in the acknowledgments.	Lam Wu	Wu									
4/26/2019 4:40:28	yannibinta@gmail.com	99	Binta Yanni 	Senegal		Mention my name in the acknowledgments.	F. Binta H. M. Yanni	Yanni									
